ReSi: A Comprehensive Benchmark for Representational Similarity Measures

Measuring the similarity of different representations of neural architectures is a fundamental task and an open research challenge for the machine learning community. This paper presents the first comprehensive benchmark for evaluating representational similarity measures based on well-defined groundings of similarity. The representational similarity (ReSi) benchmark consists of (i) six carefully designed tests for similarity measures, (ii) 24 similarity measures, (iii) 14 neural network architectures, and (iv) seven datasets, spanning over the graph, language, and vision domains. The benchmark opens up several important avenues of research on representational similarity that enable novel explorations and applications of neural architectures. We demonstrate the utility of the ReSi benchmark by conducting experiments on various neural network architectures, real world datasets and similarity measures. All components of the benchmark are publicly available and thereby facilitate systematic reproduction and production of research results. The benchmark is extensible, future research can build on and further expand it. We believe that the ReSi benchmark can serve as a sound platform catalyzing future research that aims to systematically evaluate existing and explore novel ways of comparing representations of neural architectures.

==> todo.txt <==
TODO:
- update Language Ergebnisse
    
    - llm results
    - albert results
    - additional rtd results

- Update Vision Ergebnisse

- Update Runtime Tabelle (Table 30)

- Polish/Vereinheitlichung Result Tables in Appendix

- Kürzen auf 10 Seiten (nach de-anonymisierung)
 -> vllt affiliations etwas rumshcieben

DONE:
- llm eval figures
